FutureMapping: The Computational Structure of Spatial AI Systems

We discuss and predict the evolution of Simultaneous Localisation and Mapping (SLAM) into a general geometric and semantic `Spatial AI' perception capability for intelligent embodied devices. A big gap remains between the visual perception performance that devices such as augmented reality eyewear or comsumer robots will require and what is possible within the constraints imposed by real products. Co-design of algorithms, processors and sensors will be needed. We explore the computational structure of current and future Spatial AI algorithms and consider this within the landscape of ongoing hardware developments.

==> notes.txt <==
Main points for explanation:

- Robot vision for embodied AI
- AI and IA need the same things
- We are very far away from doing all the things we want in the form
  factor we need  
- PAMELA project
- Robot vision for multiple tasks: should build a general and
  persistent, close to metric representation
- Quite general usefulness, represented by a small number of
  performance measures
- ML vs estimation: I don't think it matters; we're talking here more
  about the computation and representations required, which could be
  similar in both cases
- Closed loop SLAM
- Persistent map; data association; tracking and update
- Generative maps are the right direction

- Future hardware: Dennard scaling, CPU to GPU
- But these are not designed for AI
- Key to efficient processing: keep processing and the data operated
  on close together
- Low power custom vision processors: Movidius, Hololens HPU
- More general: graph processors
- Also: cameras: event cameras towards generally programmable front
  end (SCAMP)
- Cloud

- High level design 1--6
- Find the graphs!

- Graphs in SLAM
- Geometrical: image graph, map graph 
  Most likely:  a graph of features linked in multi-scale
  patterns. With a camera, patterns are complicated.
- Computation Graph: like dense SLAM (picture), KinectFusion,
  SemanticFusion
- Towards general SLAM++

- Main Map Processing
- Graph processor robot vision brain
- Map Store: 3D segmentation, loop closure detection and optimisation,
  smoothing, unsupervised learning
- Real-time loop: rendering and fusion; difficult is changing
  correspondence

- Close to Image Plane
- Local tracking yes. Global tracking? Can be parallelised?
- Labelling bottom up yes; model-based labelling? Needs feed back from map.

- Attention mechanisms
- They will come back but not at raw pixel level. Where to interrupt a
  feed forward CNN?

- Performance Metrics
- Systems
- New metrics based on tasks







































Human vision system: 130 million photoreceptors, but only 2 million axons
Davide says it's because signals are asynchronous, DVS
}



Article on Graphcore \url{
  https://www.nextplatform.com/2017/03/09/early-look-startup-graphcores-deep-learning-chip/?utm_content=50535274&utm_medium=social&utm_source=googleplus)}
Quotes from Nigel Toon:
\bi
\item Prize: a single architecture that is good for both training and inference in deep learning.
\item a computational graph with a vertex representing some compute function on a set of edges that are representing data with weights associated
  \item The master plan for neural networks is to create ever-larger networks that loop into one another, learning and improving. These must be recurrent—not just in the RNN way, but recurrent over many layers and many networks. In short, the end game is deep, wide reinforcement learning, or more simply, building networks that improve with use.
\item All network memory is kept inside the cores: `100X bandwidth to memory by keeping the model inside the processor'.
    \ei



%% Systems might often have various modes
%% e.g. always on monitoring for a signal to `wake up' the main system
%% OK Google or waving to signal the attention of a robot vacuum cleaner
%% What enables people to be woken up by an alarm clock?

